Theoretical error estimates for computing the matrix logarithm by Pad\'e-type approximants

In this article, we focus on the error that is committed when computing the matrix logarithm using the Gauss--Legendre quadrature rules. These formulas can be interpreted as Pad\'e approximants of a suitable Gauss hypergeometric function. Empirical observation tells us that the convergence of these quadratures becomes slow when the matrix is not close to the identity matrix, thus suggesting the usage of an inverse scaling and squaring approach for obtaining a matrix with this property. The novelty of this work is the introduction of error estimates that can be used to select a priori both the number of Legendre points needed to obtain a given accuracy and the number of inverse scaling and squaring to be performed. We include some numerical experiments to show the reliability of the estimates introduced.

==> pseudoa005-1.tsv <==
-8	9
1.26004471700847	-0.125
1.15789473684211	-0.221140409307422
0.894736842105263	-0.154446820143267
0.869059868231093	-0.125
0.869059868231093	0.125
0.894736842105263	0.154446820143267
1.15789473684211	0.221140409307422
1.26004471700847	0.125
1.26004471700847	-0.125
-7.5	9
1.38202476733513	-0.125
1.15789473684211	-0.335944268756494
0.894736842105263	-0.293935618717517
0.747428730495179	-0.125
0.747428730495179	0.125
0.894736842105263	0.293935618717517
1.15789473684211	0.335944268756494
1.38202476733513	0.125
1.38202476733513	-0.125
-7	17
1.34540953113984	-0.4
1.15789473684211	-0.494867233899913
0.894736842105263	-0.454248877968551
0.824816631165342	-0.4
0.631578947368421	-0.143416217598325
0.622295012361338	-0.125
0.622295012361338	0.125
0.631578947368421	0.143416217598325
0.824816631165342	0.4
0.894736842105263	0.454248877968551
1.15789473684211	0.494867233899913
1.34540953113984	0.4
1.42105263157895	0.342870885293644
1.56753361307893	0.125
1.56753361307893	-0.125
1.42105263157895	-0.342870885293644
1.34540953113984	-0.4
-6.5	23
1.35040204751492	-0.675
1.15789473684211	-0.727608816566927
0.894736842105263	-0.683424948585436
0.880730129340954	-0.675
0.631578947368421	-0.518902805834448
0.537931317776142	-0.4
0.426974771013558	-0.125
0.426974771013558	0.125
0.537931317776142	0.4
0.631578947368421	0.518902805834448
0.880730129340954	0.675
0.894736842105263	0.683424948585436
1.15789473684211	0.727608816566927
1.35040204751492	0.675
1.42105263157895	0.656588103302093
1.68421052631579	0.440397626859483
1.71723524495577	0.4
1.83467513016513	0.125
1.83467513016513	-0.125
1.71723524495577	-0.4
1.68421052631579	-0.440397626859483
1.42105263157895	-0.656588103302093
1.35040204751492	-0.675
-6	33
1.70304183153047	-0.95
1.68421052631579	-0.961866535442708
1.42105263157895	-1.06718355350823
1.15789473684211	-1.09388499494092
0.894736842105263	-1.04738367467441
0.707103756725893	-0.95
0.631578947368421	-0.913555279042586
0.393949951210093	-0.675
0.368421052631579	-0.638329786984095
0.24689461661182	-0.4
0.185143928398202	-0.125
0.185143928398202	0.125
0.24689461661182	0.4
0.368421052631579	0.638329786984095
0.393949951210093	0.675
0.631578947368421	0.913555279042586
0.707103756725893	0.95
0.894736842105263	1.04738367467441
1.15789473684211	1.09388499494092
1.42105263157895	1.06718355350823
1.68421052631579	0.961866535442708
1.70304183153047	0.95
1.94736842105263	0.760622434000566
2.02513056832441	0.675
2.18111867159943	0.4
2.21052631578947	0.275542879375226
2.24981423366096	0.125
2.24981423366096	-0.125
2.21052631578947	-0.275542879375226
2.18111867159943	-0.4
2.02513056832441	-0.675
1.94736842105263	-0.760622434000566
1.70304183153047	-0.95
-5.5	18
0.643743527268082	-1.5
0.631578947368421	-1.49509864662138
0.368421052631579	-1.31165420774784
0.288632115606059	-1.225
0.105263157894737	-0.978036126650487
0.0899923738275024	-0.95
-0.0251766765487214	-0.675
-0.0855499030047993	-0.4
-0.109416512138076	-0.125
-0.109416512138076	0.125
-0.0855499030047993	0.4
-0.0251766765487214	0.675
0.0899923738275024	0.95
0.105263157894737	0.978036126650487
0.288632115606059	1.225
0.368421052631579	1.31165420774784
0.631578947368421	1.49509864662138
0.643743527268082	1.5
-5.5	18
2.01273114120839	1.5
2.21052631578947	1.38642318242319
2.40668349726829	1.225
2.47368421052632	1.1561893171847
2.64145754223362	0.95
2.73684210526316	0.778592604950441
2.79184508033533	0.675
2.88566066576801	0.4
2.92808256785773	0.125
2.92808256785773	-0.125
2.88566066576801	-0.4
2.79184508033533	-0.675
2.73684210526316	-0.778592604950441
2.64145754223362	-0.95
2.47368421052632	-1.1561893171847
2.40668349726829	-1.225
2.21052631578947	-1.38642318242319
2.01273114120839	-1.5
-5	14
-0.355772183172396	-1.5
-0.421052631578947	-1.29881097832083
-0.441674109278663	-1.225
-0.48054860811704	-0.95
-0.479222867591357	-0.675
-0.454571555028403	-0.4
-0.433153645881234	-0.125
-0.433153645881234	0.125
-0.454571555028403	0.4
-0.479222867591357	0.675
-0.48054860811704	0.95
-0.441674109278663	1.225
-0.421052631578947	1.29881097832083
-0.355772183172396	1.5
-4.5	18
-1.50848237781429	-1.5
-1.47368421052632	-1.37268584843604
-1.44181619126364	-1.225
-1.31281554066685	-0.95
-1.21052631578947	-0.845139148615463
-1.10282859792707	-0.675
-0.947368421052632	-0.544082778427038
-0.866146388711251	-0.4
-0.725365580410617	-0.125
-0.725365580410617	0.125
-0.866146388711251	0.4
-0.947368421052632	0.544082778427038
-1.10282859792707	0.675
-1.21052631578947	0.845139148615463
-1.31281554066685	0.95
-1.44181619126364	1.225
-1.47368421052632	1.37268584843604
-1.50848237781429	1.5
-4	7
-1.26211163028453	-0.125
-1.21052631578947	-0.158878336900085
-1.05688740056989	-0.125
-1.05688740056989	0.125
-1.21052631578947	0.158878336900085
-1.26211163028453	0.125
-1.26211163028453	-0.125


==> pseudoa005-2.tsv <==
nan	nan
1.70304183153047	-0.95
1.70317509390117	-0.949902282964825
1.70356170946806	-0.949619394939561
1.70416255593363	-0.949181672953002
1.70491372599015	-0.948638190462942
1.70572843296801	-0.948054591071588
1.70649960161639	-0.947510185057397
1.70710306951851	-0.947094431477389
1.707401307033	-0.946902954582968
1.70724754865645	-0.947033262998973
1.70649021674903	-0.947580352705489
1.7049775099994	-0.948632379800192
1.70256202407609	-0.950266586093329
1.69910527076793	-0.952545649917145
1.69448196459756	-0.95551461656302
1.68858395233262	-0.959198538247552
1.68132367084742	-0.963600923485489
1.67263703212798	-0.968703061478979
1.66248565049662	-0.974464250066541
1.65085834590539	-0.980822917479455
1.63777187788227	-0.987698590250846
1.62327088682712	-0.994994623722655
1.60742704221815	-1.00260157922615
1.59033742025268	-1.01040110455433
1.57212215584999	-1.01827015297727
1.5529214351441	-1.02608536169598
1.53289191397308	-1.03372740391615
1.51220266486295	-1.04108512995452
1.49103076910466	-1.04805932193947
1.46955668130792	-1.0545659033671
1.44795950095518	-1.06053846833705
1.42641228874218	-1.06593002473734
1.40507756475912	-1.07071387973867
1.38410312083322	-1.07488363325702
1.36361827072784	-1.07845228396715
1.34373064960006	-1.08145049133923
1.32452365848681	-1.08392407435895
1.30605463105097	-1.08593086147302
1.28835377889112	-1.08753703540284
1.27142394899475	-1.08881313950754
1.25524120304417	-1.08982992832172
1.23975620395733	-1.09065425300259
1.22489637097119	-1.09134517228526
1.21056874146202	-1.09195047109575
1.19666345623235	-1.0925037524964
1.18305776582478	-1.0930222447647
1.16962043913326	-1.09350543508209
1.1562164426793	-1.09393460576231
1.14271174981679	-1.09427330964095
1.12897813412822	-1.09446877981427
1.11489780056565	-1.09445422709691
1.10036771153288	-1.09415193814287
1.08530347303643	-1.09347704987786
1.06964265805911	-1.09234184335212
1.05334746011521	-1.09066037378517
1.03640658909953	-1.08835323464211
1.01883634350821	-1.08535224296359
1.00068081726377	-1.08160483144209
0.982011225023225	-1.07707794010585
0.962924356239043	-1.07176121677547
0.943540194599455	-1.06566936015796
0.923998765011457	-1.05884347164966
0.904456294236945	-1.05135132041707
0.885080792918626	-1.04328646962699
0.866047185368123	-1.03476625809516
0.847532128546224	-1.02592867926078
0.829708672657346	-1.01692824633807
0.812740922335931	-1.00793097681379
0.796778859279336	-0.999108669299405
0.781953484274692	-0.99063267941189
0.768372428913302	-0.982667427379109
0.75611617506466	-0.975363887262114
0.745235003711382	-0.968853315216507
0.735746774474641	-0.963241471612353
0.727635613654344	-0.958603579031981
0.720851562538872	-0.954980235508489
0.715311209858994	-0.95237447059369
0.710899303384549	-0.950750092063506
0.70747130664333	-0.950031424724208
0.704856838444481	-0.950104491595167
0.702863906165216	-0.950819633645923
0.701283819422025	-0.951995509328528
0.699896649543674	-0.953424361498705
0.698477082853823	-0.954878389063737
0.696800502708169	-0.956117015824372
0.694649126941255	-0.956894811297126
0.691818024148032	-0.956969789355723
0.688120834191861	-0.956111791536022
0.68339502547587	-0.954110653653232
0.67750653366444	-0.950783857419234
0.670353643370592	-0.945983383026745
0.661869995364565	-0.939601503757794
0.65202662651045	-0.931575298728645
0.640832977190272	-0.921889703664377
0.628336830625356	-0.910578970522435
0.614623179382129	-0.897726462989519
0.599812045540194	-0.883462774280289
0.584055311576748	-0.867962214055103
0.567532648068305	-0.851437770383502
0.550446650954861	-0.834134708284143
0.533017324547508	-0.816323016367942
0.515476065975211	-0.798288955602159
0.498059321762223	-0.780325997580825
0.481002097239923	-0.762725462655206
0.464531504209888	-0.745767179962822
0.44886053153112	-0.729710491337463
0.434182217110136	-0.714785909273214
0.420664388298866	-0.7011877159862
0.408445121282676	-0.689067757031295
0.397629049150024	-0.678530640146914
0.38828462359318	-0.669630499626022
0.380442407330326	-0.662369430438933
0.374094444193123	-0.656697636668676
0.369194722290696	-0.652515277799997
0.365660713684266	-0.649675936310371
0.36337594254403	-0.647991573084931
0.362193503754287	-0.647238785526986
0.361940426283444	-0.647166138761836
0.362422751170601	-0.647502304651104
0.363431173431524	-0.647964717721272
0.364747081166901	-0.648268442444891
0.366148814139873	-0.648134943053719
0.36741795840111	-0.647300455227462
0.368345493339054	-0.645523678169774
0.368737612814673	-0.642592534915267
0.368421052631578	-0.638329786984095
0.367247772160277	-0.632597335156865
0.365098857995262	-0.625299089353945
0.3618875414556	-0.616382345343805
0.35756124880722	-0.605837662132088
0.352102632458016	-0.593697289222106
0.345529562156973	-0.580032245367424
0.337894086477127	-0.564948197974243
0.329280405629472	-0.54858033318543
0.319801926008451	-0.531087439401612
0.309597493923766	-0.512645450418861
0.298826929915302	-0.493440707719785
0.287666005163878	-0.473663204386492
0.276301017205787	-0.453500065670653
0.264923132977105	-0.433129503931273
0.253722672848991	-0.412715459298973
0.2428835096225	-0.392403103262511
0.232577751449392	-0.372315341914673
0.222960867515532	-0.352550410592024
0.214167400403709	-0.3331806040102
0.206307389826471	-0.314252137730654
0.199463609500198	-0.295786089894231
0.193689693043024	-0.277780328539218
0.189009196732758	-0.260212291245552
0.185415617630606	-0.243042451842142
0.182873355870902	-0.226218284719349
0.181319580752259	-0.209678521802719
0.180666932535794	-0.19335749099172
0.180806966407237	-0.177189327979709
0.181614222662922	-0.161111865583866
0.182950788508201	-0.1450700253786
0.184671202465879	-0.129018564542497
0.186627542702548	-0.112924065086895
0.188674535865953	-0.0967660914710757
0.190674523406361	-0.080537484276277
0.192502127791329	-0.0642438002482949
0.194048471323466	-0.0479019507342535
0.19522481509309	-0.0315381294884963
0.19596550446363	-0.0151851552867243
0.196230129796685	0.0011206167540751
0.196004836172998	0.0173426400575902
0.195302742871513	0.0334475895905785
0.194163461491609	0.0494086507068391
0.192651729973605	0.0652084963532128
0.190855207516584	0.0808417787687569
0.188881501660437	0.0963169836618852
0.186854522789902	0.111657524018324
0.184910282304566	0.126901985925198
0.183192268047279	0.14210347857356
0.181846543775169	0.15732808319704
0.181016728101694	0.172652439257705
0.180839012184315	0.18816054878533
0.181437374376399	0.203939919521551
0.182919144148726	0.220077202629065
0.185371057007407	0.236653509592652
0.188855927222943	0.253739614207747
0.193410046401274	0.271391258177215
0.199041393848243	0.289644782127024
0.205728719977454	0.308513297503559
0.213421537437769	0.327983598929881
0.222041026993863	0.348013991679386
0.231481837313961	0.368533175863131
0.241614730539767	0.389440288964845
0.252289999650984	0.4106061630436
0.263341559962049	0.431875804050552
0.274591596305971	0.453072050238387
0.285855630185659	0.474000316638691
0.296947857917553	0.494454285112637
0.307686601946336	0.514222356538495
0.317899713332538	0.533094645123549
0.327429764028544	0.550870266222705
0.336138872943564	0.567364649715098
0.34391301979554	0.582416601880368
0.350665715064223	0.595894840375593
0.356340912576131	0.607703739464948
0.360915072837397	0.617788045784843
0.364398309556538	0.626136357899159
0.366834578159701	0.632783204572508
0.368300892732071	0.637809605564859
0.368905585921803	0.641342053025744
0.368785654105541	0.643549909203464
0.36810325673696	0.644641274991413
0.367041463515217	0.64485744154655
0.365799365107703	0.644466091589853
0.364586682005667	0.643753465897803
0.363618021140206	0.643015751972998
0.363106940706258	0.642549984266365
0.363259989920667	0.642644767276765
0.364270891993022	0.643571143432895
0.366315035364602	0.645573926356264
0.369544430356215	0.648863806857177
0.374083275976918	0.653610514232767
0.380024265125711	0.659937279968733
0.387425736226405	0.667916806062719
0.396309756034418	0.677568887523934
0.406661192593085	0.688859780104974
0.418427809815194	0.7017033421644
0.431521386691201	0.715963916068892
0.445819835475098	0.731460852107114
0.461170265174192	0.747974518856805
0.477392910055798	0.765253590550851
0.49428581842941	0.783023356245329
0.511630175356327	0.800994759231732
0.529196114790596	0.818873849529139
0.54674886248188	0.836371318402091
0.56405504117935	0.853211782190937
0.580888964552355	0.8691424933599
0.597038745946249	0.883941179141081
0.612312052644572	0.897422741603786
0.626541345601715	0.909444596112689
0.639588458401273	0.919910476292099
0.65134838711682	0.928772590819959
0.661752184320165	0.936032078441126
0.670768875110302	0.941737770180577
0.678406340049733	0.945983329469622
0.684711138549658	0.948902899430787
0.689767275748538	0.950665439692811
0.693693945458554	0.951467980838626
0.696642310485543	0.951528061235054
0.698791408751119	0.951075637223236
0.700343298392434	0.95034477254542
0.701517576677994	0.949565415974275
0.702545425531808	0.948955567385907
0.703663350176662	0.948714112428028
0.705106786479693	0.949014575372302
0.707103756725892	0.95
0.709868752610576	0.951779121098367
0.713597018224704	0.954423936270743
0.718459394844959	0.957968731421229
0.724597873712234	0.962410555719358
0.732121983100509	0.967711085366381
0.741106112379949	0.973799762295824
0.751587849110867	0.98057804612108
0.763567376209409	0.987924577034844
0.777007945715409	0.995701015508745
0.791837414532873	1.00375830271263
0.807950796595984	1.01194307433965
0.825213756132771	1.02010396031633
0.843466938925126	1.0280975135798
0.86253101352001	1.03579353215994
0.882212272981483	1.04307956924008
0.902308630640636	1.04986446433936
0.922615830939077	1.05608077359931
0.942933689277239	1.06168602645432
0.963072173031469	1.06666278763956
0.982857139697815	1.07101755537502
1.00213555739928	1.07477857650176
1.02078004753907	1.07799270526779
1.03869260881974	1.08072147247864
1.05580740565327	1.08303656420466
1.07209253150053	1.08501493285925
1.087550688123	1.08673377728696
1.10221875423061	1.08826563199706
1.11616625062089	1.0896737987463
1.12949274263324	1.09100833665024
1.14232425358007	1.0923028006401
1.15480879376702	1.09357188352482
1.16711113782506	1.09481007565043
1.17940700746673	1.09599140993278
1.19187683666555	1.09707031084423
1.20469931098552	1.09798351585363
1.218044881845	1.09865298898232
1.23206945954089	1.09898970062877
1.24690848571339	1.09889810757574
1.26267157661611	1.09828113385527
1.27943791327146	1.09704542834774
1.29725253372552	1.09510665972396
1.31612365673093	1.09239460430131
1.33602113600501	1.08885778784827
1.35687611059699	1.08446745817522
1.37858188083569	1.07922069089704
1.40099600188815	1.0731424650433
1.42394354926956	1.06628658685447
1.44722147385782	1.05873538745244
1.47060392922532	1.0505981711822
1.49384842249923	1.04200844419169
1.51670261251701	1.03312000506864
1.53891155665436	1.02410202891552
1.56022519112853	1.01513332103773
1.58040581940846	1.00639595455065
1.59923537999558	0.99806853604047
1.61652226846832	0.990319363630613
1.6321074992924	0.9832997514831
1.64587001024926	0.977137793394895
1.6577309359807	0.971932825672365
1.66765670643612	0.967750826270389
1.67566086010786	0.964620954091707
1.68180449985199	0.96253339058762
1.68619535969085	0.961438596972991
1.68898549305236	0.961248046352869
1.69036763513205	0.961836432964231
1.69057033315659	0.963045302812581
1.68985197699204	0.964687993527906
1.68849389754327	0.96655571853467
1.68679273060217	0.968424583750817
1.68505226822487	0.970063285908757
1.68357503752574	0.97124121183974
1.68265385734129	0.971736638934806
1.68256362613008	0.971344729331462
1.68355358956613	0.969885014569418
1.68584032362301	0.96720808344022
1.68960164885382	0.963201212989496
1.69497166460257	0.957792720136779
1.70203705881637	0.950954857768493
1.71083481094398	0.942705132691312
1.72135136325884	0.933105981474723
1.73352329112359	0.92226280172321
1.74723945660682	0.910320398338199
1.7623445839139	0.897457964466604
1.77864415075593	0.883882772759496
1.79591044846636	0.869822802109678
1.81388962671864	0.855518566270109
1.8323095073024	0.841214442062485
1.85088792662092	0.827149815033514
1.86934134921426	0.813550368601409
1.88739348529661	0.800619838613917
1.9047836443764	0.788532538943816
1.92127456459057	0.777426935880415
1.93665947324434	0.767400510685407
1.95076815775259	0.758506102223793
1.96347185701838	0.750749866860436
1.97468682031321	0.744090932914307
1.984376422791	0.738442764167733
1.99255177254959	0.733676183628262
1.99927079219699	0.729623947343452
2.0046358066481	0.726086700903807
2.00878971679999	0.722840100498425
2.01191088425559	0.719642837922283
2.01420689390095	0.716245276359518
2.01590739751896	0.712398382283676
2.01725627153607	0.707862629193446
2.01850334444302	0.702416551450984
2.01989596364018	0.69586464105062
2.02167067693022	0.688044306098164
2.02404530039721	0.67883164607013
2.02721163204526	0.668145844100934
2.03132904968772	0.655952028834523
2.0365192028265	0.642262515732631
2.04286197255181	0.627136397932039
2.0503928319693	0.610677517471681
2.05910169366797	0.593030906649412
2.06893328177559	0.574377844188383
2.07978901581289	0.55492971974038
2.09153034351271	0.534920941228531
2.10398341167126	0.514601151157881
2.11694491954855	0.494227039201099
2.1301889598251	0.474054048417763
2.14347461898451	0.454328271150492
2.15655408335293	0.435278818167303
2.16918097977005	0.417110921629036
2.18111867159943	0.4
2.19214823181897	0.384086872494814
2.20207582526778	0.369474263769811
2.2107392514527	0.356224688256888
2.21801342702544	0.344359749883755
2.22381462223306	0.333860839073445
2.22810330716964	0.324671156991242
2.23088551014636	0.316698949024296
2.23221264040747	0.309821787265881
2.23217977908682	0.303891706900382
2.23092249399055	0.298740975094673
2.2286122837653	0.29418825417733
2.22545080357647	0.290044914011431
2.22166306599204	0.286121251608077
2.21748984592129	0.282232388843335
2.21317954597932	0.278203640895652
2.20897979757763	0.273875177620724
2.20512908270055	0.269105836125149
2.20184866135419	0.263775983641201
2.19933508002635	0.257789373619931
2.19775351746186	0.251073982829115
2.19723219624382	0.243581861231377
2.19785805298641	0.23528806765779
2.19967381756893	0.22618880105945
2.20267660418646	0.216298867906405
2.20681806566034	0.205648649880486
2.21200610917284	0.19428075147501
2.21810811817383	0.182246513932887
2.22495557347235	0.169602579972502
2.23234991824687	0.156407683202967
2.24006946854722	0.142719817627236
2.24787713431722	0.128593917130089
2.25552868731802	0.114080143608141
2.26278129259511	0.099222846928001
2.26940201002306	0.0840602218838758
2.27517597237296	0.0686246485608932
2.27991395632923	0.0529436648161859
2.28345908264125	0.0370414847347451
2.28569241050268	0.0209409465396342
2.28653722836036	0.00466574897250438
2.28596188743517	-0.0117571822189871
2.28398107381112	-0.0282953654926
2.280655468344	-0.0449086412365592
2.27608979904389	-0.0615474172822871
2.27042934610536	-0.0781514276587421
2.26385501348888	-0.094649126590521
2.25657713104235	-0.110957809657648
2.2488281958516	-0.126984518627875
2.24085479925887	-0.142627747307467
2.23290901545168	-0.157779924588399
2.22523954764348	-0.172330609567828
2.21808293789638	-0.186170294083084
2.21165514617455	-0.199194672097449
2.2061437932178	-0.211309204814293
2.20170134060767	-0.222433786709455
2.19843945063087	-0.232507302098945
2.19642472922942	-0.241491855314086
2.19567600876359	-0.249376460575302
2.19616327506076	-0.256179990370278
2.19780828704163	-0.26195320326608
2.20048687901347	-0.266779702920659
2.20403287748622	-0.27077571852047
2.2082435081028	-0.274088641522062
2.21288611592813	-0.276894302686274
2.21770597573393	-0.279393025006613
2.22243492969006	-0.281804540142422
2.22680055942166	-0.284361906202849
2.23053557881982	-0.287304611045282
2.23338712407428	-0.290871085622823
2.23512561854096	-0.295290884511413
2.23555290230165	-0.300776814020381
2.23450933927294	-0.307517301040399
2.23187964776243	-0.315669297214333
2.22759724238815	-0.325352002776266
2.22164692489654	-0.33664167260481
2.21406581698715	-0.349567734260272
2.20494248792001	-0.364110405056535
2.1944142914302	-0.380199944012354
2.18266298820802	-0.397717616656315
2.16990878981122	-0.416498388249257
2.15640301530761	-0.436335296383668
2.14241960127864	-0.45698538959866
2.12824574732071	-0.478177057124834
2.1141720113889	-0.499618518594371
2.10048219107243	-0.52100719380574
2.08744333735587	-0.542039633452562
2.07529624616626	-0.562421663807506
2.06424675999155	-0.581878382980052
2.05445818743448	-0.600163644361027
2.04604511348528	-0.617068674542119
2.03906882866619	-0.632429498146231
2.03353455246359	-0.646132879893281
2.02939056734509	-0.658120543623267
2.02652931611074	-0.668391487211747
2.02479044946388	-0.677002279250098
2.02396574471344	-0.684065295607654
2.02380575265693	-0.689744928894221
2.02402797010651	-0.694251878613408
2.02432628224211	-0.697835701624224
2.02438137383685	-0.700775868673109
2.02387177297073	-0.703371630667981
2.02248516637835	-0.705931045770532
2.01992961295562	-0.708759553387104
2.01594428167623	-0.712148502295218
2.01030935232529	-0.716364046514522
2.0028547417158	-0.721636813728252
1.9934673536751	-0.728152727263792
1.98209659695301	-0.736045324593795
1.968757969842	-0.745389864310376
1.95353457194516	-0.756199451338959
1.93657647016952	-0.768423339013856
1.91809791547723	-0.781947489104816
1.89837247690749	-0.796597389790006
1.87772622757563	-0.812143049895495
1.85652918150019	-0.828306008483185
1.83518523806998	-0.844768125013877
1.8141209408035	-0.861181849599551
1.79377339710206	-0.877181617758967
1.77457773460144	-0.892395971688217
1.75695448650068	-0.90645998197355
1.7412973023035	-0.919027531000427
1.727961371582	-0.929783022573036
1.71725292692481	-0.938452101383478
1.70942015884047	-0.944811000299467
1.70464583112747	-0.948694181746972
1.70304183153047	-0.95


==> pseudoa005-3.tsv <==
nan	nan


==> pseudoa005-4.tsv <==
1.70304183153047	-0.95
1.68421052631579	-0.961866535442708
1.42105263157895	-1.06718355350823
1.15789473684211	-1.09388499494092
0.894736842105263	-1.04738367467441
0.707103756725893	-0.95
0.631578947368421	-0.913555279042586
0.393949951210093	-0.675
0.368421052631579	-0.638329786984095
0.24689461661182	-0.4
0.185143928398202	-0.125
0.185143928398202	0.125
0.24689461661182	0.4
0.368421052631579	0.638329786984095
0.393949951210093	0.675
0.631578947368421	0.913555279042586
0.707103756725893	0.95
0.894736842105263	1.04738367467441
1.15789473684211	1.09388499494092
1.42105263157895	1.06718355350823
1.68421052631579	0.961866535442708
1.70304183153047	0.95
1.94736842105263	0.760622434000566
2.02513056832441	0.675
2.18111867159943	0.4
2.21052631578947	0.275542879375226
2.24981423366096	0.125
2.24981423366096	-0.125
2.21052631578947	-0.275542879375226
2.18111867159943	-0.4
2.02513056832441	-0.675
1.94736842105263	-0.760622434000566
1.70304183153047	-0.95


==> pseudoa010-1.tsv <==
-8.5	7
1.20381177919667	-0.125
1.15789473684211	-0.163967435825097
1.09377586601973	-0.125
1.09377586601973	0.125
1.15789473684211	0.163967435825098
1.20381177919667	0.125
1.20381177919667	-0.125
-8	7
1.31839732693441	-0.125
1.15789473684211	-0.261210305770309
0.933767826373498	-0.125
0.933767826373498	0.125
1.15789473684211	0.261210305770309
1.31839732693441	0.125
1.31839732693441	-0.125
-7.5	11
1.44115430396403	-0.125
1.42105263157895	-0.152335161239714
1.15789473684211	-0.35845317571552
0.894736842105263	-0.256352446579619
0.79163097307947	-0.125
0.79163097307947	0.125
0.894736842105263	0.256352446579619
1.15789473684211	0.35845317571552
1.42105263157895	0.152335161239714
1.44115430396403	0.125
1.44115430396403	-0.125
-7	15
1.44076480726112	-0.4
1.42105263157895	-0.416053688995469
1.15789473684211	-0.518846814010281
0.894736842105263	-0.441912422058894
0.846281060761695	-0.4
0.655259923814875	-0.125
0.655259923814875	0.125
0.846281060761695	0.4
0.894736842105263	0.441912422058894
1.15789473684211	0.518846814010281
1.42105263157895	0.416053688995469
1.44076480726112	0.4
1.63422339088002	0.125
1.63422339088002	-0.125
1.44076480726112	-0.4
-6.5	23
1.48055710436224	-0.675
1.42105263157895	-0.706836755010429
1.15789473684211	-0.75476705874337
0.894736842105263	-0.687871519334702
0.875605771053368	-0.675
0.631578947368421	-0.490821053916152
0.565062723702497	-0.4
0.456571379795876	-0.125
0.456571379795876	0.125
0.565062723702497	0.4
0.631578947368421	0.490821053916152
0.875605771053368	0.675
0.894736842105263	0.687871519334702
1.15789473684211	0.75476705874337
1.42105263157895	0.706836755010429
1.48055710436224	0.675
1.68421052631579	0.538942373549449
1.8045777149475	0.4
1.90912189798897	0.125
1.90912189798897	-0.125
1.8045777149475	-0.4
1.68421052631579	-0.538942373549449
1.48055710436224	-0.675
-6	33
1.8244007927933	-0.95
1.68421052631579	-1.0325753652971
1.42105263157895	-1.11449769402233
1.15789473684211	-1.12497189240415
0.894736842105263	-1.06526205395212
0.694584984332524	-0.95
0.631578947368421	-0.914772466084648
0.408071945363385	-0.675
0.368421052631579	-0.611491559943243
0.267003475686134	-0.4
0.206446144853947	-0.125
0.206446144853947	0.125
0.267003475686134	0.4
0.368421052631579	0.611491559943243
0.408071945363385	0.675
0.631578947368421	0.914772466084648
0.694584984332524	0.95
0.894736842105263	1.06526205395212
1.15789473684211	1.12497189240415
1.42105263157895	1.11449769402233
1.68421052631579	1.0325753652971
1.8244007927933	0.95
1.94736842105263	0.863022254538351
2.12610136401733	0.675
2.21052631578947	0.526399923014285
2.27721993912159	0.4
2.34577052396246	0.125
2.34577052396246	-0.125
2.27721993912159	-0.4
2.21052631578947	-0.526399923014285
2.12610136401733	-0.675
1.94736842105263	-0.863022254538351
1.8244007927933	-0.95
-5.5	16
0.602353459286867	-1.5
0.368421052631579	-1.32495904424218
0.280660296040175	-1.225
0.105263157894737	-0.972639836748402
0.0934516255306457	-0.95
-0.0174230741897347	-0.675
-0.0767430650541631	-0.4
-0.100808604465491	-0.125
-0.100808604465491	0.125
-0.0767430650541631	0.4
-0.0174230741897347	0.675
0.0934516255306457	0.95
0.105263157894737	0.972639836748402
0.280660296040175	1.225
0.368421052631579	1.32495904424218
0.602353459286867	1.5
-5.5	9
3	-0.361404277302164
2.99440906897903	-0.4
2.90901385889524	-0.675
2.76194776323167	-0.95
2.73684210526316	-0.984877655721688
2.54136898088571	-1.225
2.47368421052632	-1.28958978481653
2.21052631578947	-1.48598669073088
2.18435254916893	-1.5
-5.5	9
2.18435254916893	1.5
2.21052631578947	1.48598669073088
2.47368421052632	1.28958978481653
2.54136898088571	1.225
2.73684210526316	0.984877655721688
2.76194776323167	0.95
2.90901385889524	0.675
2.99440906897903	0.4
3	0.361404277302164
-5	14
-0.363816640377414	-1.5
-0.421052631578947	-1.3121268321942
-0.444009184409811	-1.225
-0.48024323885439	-0.95
-0.479758597486765	-0.675
-0.458653234652391	-0.4
-0.440161267012561	-0.125
-0.440161267012561	0.125
-0.458653234652391	0.4
-0.479758597486765	0.675
-0.48024323885439	0.95
-0.444009184409811	1.225
-0.421052631578947	1.3121268321942
-0.363816640377414	1.5
-4.5	18
-1.49890008455288	-1.5
-1.47368421052632	-1.42051542537771
-1.42520813710489	-1.225
-1.28725507517495	-0.95
-1.21052631578947	-0.872785810334784
-1.08710745765076	-0.675
-0.947368421052632	-0.542293132238336
-0.873021659578912	-0.4
-0.747246629791812	-0.125
-0.747246629791812	0.125
-0.873021659578912	0.4
-0.947368421052632	0.542293132238336
-1.08710745765076	0.675
-1.21052631578947	0.872785810334784
-1.28725507517495	0.95
-1.42520813710489	1.225
-1.47368421052632	1.42051542537771
-1.49890008455288	1.5
-4	7
-1.36601009566244	-0.125
-1.21052631578947	-0.224651083707551
-1.06158978298582	-0.125
-1.06158978298582	0.125
-1.21052631578947	0.224651083707551
-1.36601009566244	0.125
-1.36601009566244	-0.125


==> pseudoa010-2.tsv <==
nan	nan
1.8244007927933	-0.95
1.82371874294761	-0.950413347373689
1.82167909771372	-0.951649719970114
1.81830119852688	-0.953698088189219
1.81361671578494	-0.95654000382164
1.80766882249243	-0.960149517355652
1.80051107974	-0.964493092437357
1.79220607434948	-0.969529545407571
1.78282385770701	-0.97521004265335
1.77244024153599	-0.981478191178661
1.76113501086152	-0.988270258076554
1.74899011651401	-0.995515552358092
1.73608790913434	-1.00313699787705
1.72250947380138	-1.01105191903362
1.70833311923033	-1.01917305182306
1.69363306820826	-1.02740978201229
1.67847838684924	-1.03566960027554
1.66293217974857	-1.04385975157409
1.64705106663374	-1.0518890435536
1.63088494413232	-1.05966976690652
1.61447702430548	-1.06711967015188
1.59786413013475	-1.07416392272635
1.58107721768122	-1.08073699419813
1.56414208560327	-1.08678437425069
1.54708022550424	-1.09226405816162
1.52990976149359	-1.09714772600669
1.51264642460323	-1.10142155078556
1.49530450742604	-1.10508658096816
1.47789774655372	-1.10815865631873
1.46044008499736	-1.11066783183493
1.44294627358532	-1.11265730267416
1.42543227906234	-1.1141818423451
1.40791547688973	-1.11530578644632
1.39041461812631	-1.11610061400519
1.37294957176011	-1.11664219715451
1.35554085593368	-1.1170078066387
1.33820898312328	-1.11727297467347
1.32097365496846	-1.11750832728343
1.30385285160795	-1.11777650482081
1.28686186762418	-1.11812929148057
1.27001235166431	-1.11860507199809
1.25331140921685	-1.11922672625825
1.2367608277062	-1.12000006036611
1.22035647996401	-1.12091285613729
1.20408795630132	-1.1219346004572
1.18793846701384	-1.12301693220569
1.17188504648921	-1.12409481827704
1.1558990775382	-1.12508844259477
1.13994714061957	-1.12590576397094
1.12399217781912	-1.1264456712811
1.10799494637886	-1.12660163881849
1.09191572187948	-1.12626576191832
1.07571619749071	-1.1253330339861
1.05936151362943	-1.12370571178491
1.04282234246626	-1.12129760693708
1.02607694449089	-1.1180381385873
1.00911311018378	-1.11387598535132
0.991929899036386	-1.10878218410047
0.974539090879914	-1.10275253862821
0.956966270752931	-1.09580922239243
0.939251478253573	-1.0880014856798
0.921449365235046	-1.07940540783928
0.903628821433743	-1.0701226686446
0.885872045666371	-1.06027834819
0.868273059988909	-1.05001780071625
0.850935684983968	-1.03950268306904
0.833971015381238	-1.02890625176829
0.817494455731269	-1.01840807262084
0.801622395053847	-1.00818831224499
0.786468616501688	-0.998421800742629
0.772140552405021	-0.989272068191297
0.758735505962443	-0.98088556399564
0.746336967795609	-0.973386267050399
0.735011158197655	-0.966870886010677
0.724803923933495	-0.961404832906094
0.715738111810992	-0.957019130318322
0.707811530019875	-0.953708383077414
0.700995592683878	-0.951429910875957
0.695234723607993	-0.950104099517481
0.690446572396995	-0.949615987043396
0.686523070678849	-0.949818058180895
0.683332328905706	-0.950534177952666
0.680721346030834	-0.951564554431696
0.678519476232364	-0.952691583011639
0.676542569757054	-0.953686391595725
0.674597679860203	-0.95431587903301
0.672488205644916	-0.954350018996889
0.670019322198004	-0.953569189112397
0.667003535511113	-0.951771281027235
0.663266190853936	-0.948778351521863
0.658650759956933	-0.944442587594028
0.653023734807032	-0.938651379353348
0.646278964109693	-0.931331322846599
0.63834128237343	-0.922451009656264
0.629169300778892	-0.912022500085537
0.618757252965068	-0.900101420576991
0.607135816887247	-0.886785672176146
0.594371865109831	-0.872212783720007
0.580567129302358	-0.856555989346119
0.565855799226982	-0.840019153249656
0.550401111001704	-0.822830703822372
0.534391012739652	-0.805236772990575
0.51803302666604	-0.787493763528639
0.501548454427858	-0.769860586400187
0.485166095562538	-0.752590821087337
0.469115667140391	-0.73592505402784
0.453621124765614	-0.720083643624857
0.438894090926027	-0.705260145077097
0.425127595845128	-0.691615605059637
0.412490328455204	-0.679273905917084
0.401121581045947	-0.668318302616073
0.391127050940485	-0.65878925456361
0.382575636812033	-0.650683610017035
0.375497336774817	-0.643955154786506
0.369882321125123	-0.638516490909013
0.365681215671825	-0.634242166591151
0.362806593180135	-0.630972937543126
0.361135631817942	-0.62852100329762
0.360513861919106	-0.626676031482603
0.360759887115794	-0.62521175932957
0.361670934127327	-0.623892945717515
0.363029058302567	-0.622482439258613
0.364607810326837	-0.620748128498966
0.36617915407431	-0.618469549102843
0.36752041695886	-0.615443939475848
0.368421052631579	-0.611491559943243
0.368689001574835	-0.606460120363181
0.368156447892942	-0.600228195735843
0.366684790002285	-0.592707547616456
0.364168668358216	-0.583844309486605
0.360538923995697	-0.573619035160326
0.355764396500916	-0.562045649276563
0.349852507922425	-0.54916937649364
0.342848618816745	-0.535063759804737
0.334834182784625	-0.519826907250343
0.325923765150469	-0.503577129236341
0.316261028554568	-0.486448144939535
0.306013821922324	-0.468584045428546
0.295368538415711	-0.450134202961983
0.284523931580608	-0.431248310548344
0.273684596185471	-0.412071723641694
0.263054330620445	-0.392741257441821
0.252829600842692	-0.373381569535722
0.243193321609571	-0.354102229620899
0.234309159281169	-0.334995547000426
0.22631654218674	-0.316135193744083
0.219326540056125	-0.297575628223214
0.213418744147953	-0.279352291493628
0.208639245474198	-0.261482519001865
0.204999771086317	-0.243967083492291
0.20247799902087	-0.226792262802809
0.201019032536622	-0.209932309264008
0.200537975064891	-0.193352186239998
0.200923510168011	-0.177010432298966
0.202042357013698	-0.160862014647403
0.203744442567388	-0.144861040613894
0.205868607869039	-0.128963208686792
0.208248648197036	-0.113127898227562
0.210719476217191	-0.0973198186319836
0.213123193722963	-0.0815101633690339
0.215314861401576	-0.0656772408502209
0.217167767067931	-0.0498065812619492
0.218578010608197	-0.0338905451061437
0.219468247850899	-0.0179274840520404
0.219790464909002	-0.00192052670340848
0.219527688204448	0.0141239199384713
0.218694572243149	0.0301978489807669
0.217336845992756	0.0462933994343753
0.215529638103204	0.0624045538439592
0.213374739858038	0.078528675205601
0.210996901337196	0.0946677790776219
0.208539289565723	0.110829450406355
0.206158266288402	0.127027332758813
0.204017666470987	0.143281139565809
0.20228277589321	0.159616161651571
0.201114216687991	0.176062271651533
0.200661953047219	0.192652452710811
0.201059625451948	0.209420904894002
0.202419410833823	0.226400806826068
0.204827588415595	0.243621831100751
0.208340967218559	0.261107528934887
0.212984302176073	0.278872711576098
0.218748792444558	0.296920962451607
0.225591718989426	0.315242414571042
0.233437240080135	0.333811922110176
0.242178324255358	0.352587743508351
0.251679761933072	0.371510836170715
0.261782160431514	0.390504840583944
0.272306793955605	0.409476805160969
0.283061151198336	0.428318673448815
0.293844999568547	0.446909523638616
0.304456767465963	0.465118517888842
0.314700035056464	0.482808487147473
0.324389920006247	0.499840047272808
0.333359147728854	0.516076115588922
0.34146360576262	0.531386674747353
0.34858719857377	0.545653613922464
0.354645841799071	0.558775466766369
0.359590462929374	0.570671861777457
0.363408907747357	0.581287504119595
0.366126687386015	0.590595518513617
0.367806538483063	0.598600000370345
0.368546807323047	0.605337646327732
0.368478706815936	0.610878365013175
0.367762531413741	0.615324803159188
0.366582948434266	0.618810759940574
0.365143513665744	0.62149850220343
0.363660583627959	0.623575033646839
0.362356815693088	0.625247410475398
0.361454459843912	0.626737233054125
0.361168651799793	0.628274476224927
0.361700916423805	0.630090848869635
0.36323308281348	0.632412894889649
0.365921798567608	0.635455062100728
0.369893810914371	0.639412971958117
0.375242157372522	0.644457121164999
0.382023379251643	0.650727236014374
0.39025583856792	0.658327482019865
0.399919183946225	0.667322705557825
0.410954974947994	0.677735851710984
0.423268438181737	0.689546664369652
0.436731293678094	0.702691732225269
0.45118555745009	0.71706589906898
0.466448196928334	0.732525010387577
0.482316490955787	0.748889922290903
0.498573925993482	0.765951654965352
0.514996445701384	0.783477532718746
0.5313588625035	0.801218117729172
0.54744123731096	0.818914716121264
0.563035037247504	0.836307214026656
0.577948890786879	0.853141988631366
0.592013774771832	0.869179635363864
0.605087487768584	0.884202257508092
0.617058288398247	0.898020078485547
0.62784760483298	0.910477159369423
0.637411751611868	0.921456034098406
0.645742621320304	0.930881111298902
0.652867350460966	0.938720733316806
0.658846990005392	0.944987828527278
0.663774240674311	0.949739140622003
0.66777034004622	0.953073066679703
0.670981212331364	0.955126182703992
0.67357301139148	0.956068579307601
0.675727202798247	0.956098169785746
0.677635341028363	0.955434166570779
0.679493703081735	0.954309948826322
0.681497939843564	0.952965562809248
0.683837901521923	0.951640106978478
0.686692783770278	0.950564255346858
0.690226727086582	0.949953165263132
0.694584984332524	0.95
0.699890750410266	0.95087027284063
0.706242725022536	0.952697188708859
0.713713454832814	0.95557812293055
0.722348476068409	0.959572335799057
0.732166253501091	0.964699977749253
0.743158887597692	0.970942394718008
0.755293539200863	0.978243698313998
0.768514501042657	0.986513522339466
0.782745828276249	0.995630847519103
0.797894426484413	1.00544874137478
0.813853485610633	1.01579983122823
0.830506142150154	1.02650230627462
0.847729249787934	1.0373662302425
0.865397140399392	1.04819993974683
0.883385262733193	1.05881630516145
0.901573594853147	1.06903864049566
0.919849738108964	1.07870606587972
0.938111614530979	1.08767815010126
0.956269705538171	1.09583869021034
0.974248787106994	1.10309851934853
0.991989134447931	1.10939727133232
1.00944718715822	1.11470406970913
1.02659568316872	1.11901714853805
1.04342328603124	1.12236245057049
1.05993374471228	1.12479128442822
1.07614463765942	1.12637715452314
1.09208576316423	1.12721190472413
1.1077972457334	1.12740133823991
1.12332743316888	1.12706049117742
1.13873066132122	1.12630874532749
1.15406496308508	1.12526496676695
1.1693897953105	1.12404285095744
1.18476385214685	1.1227466425343
1.20024302622335	1.1214673795213
1.21587857036212	1.12027978809931
1.23171550261346	1.11923992629724
1.24779128671996	1.11838364419654
1.26413480907957	1.11772589567172
1.28076566230379	1.1172609035969
1.29769373494302	1.11696314809406
1.31491909722732	1.11678911698903
1.33243216404628	1.11667973028311
1.35021410910549	1.11656332710957
1.36823749842552	1.11635908511554
1.3864671071955	1.11598072908392
1.40486088149525	1.11534037825633
1.42337100552489	1.11435238037872
1.4419450356352	1.1129369848764
1.46052706448577	1.1110237174639
1.47905888187544	1.10855433339089
1.49748110295646	1.10548524572057
1.51573423940453	1.10178934768563
1.53375969439988	1.09745717330875
1.5515006677094	1.09249736707577
1.56890296248665	1.08693646044732
1.58591569038694	1.08081797933391
1.60249187602127	1.07420093134126
1.61858896547718	1.06715774370569
1.63416924649262	1.0597717415987
1.64920018980441	1.05213427125146
1.6636547221801	1.044341582675
1.67751144170306	1.03649159235736
1.69075478508436	1.028680647129
1.70337515523132	1.02100040651429
1.7153690151555	1.01353495262993
1.72673895172481	1.00635822451114
1.73749370994333	0.99953185825254
1.74764819557791	0.993103496262921
1.75722344123787	0.987105609055809
1.76624652864045	0.981554852184245
1.77475045792656	0.976451960040718
1.78277395366857	0.971782158122833
1.79036119673969	0.967516056793506
1.79756147156173	0.963610973234882
1.8044287194385	0.960012614786373
1.81102099069937	0.956657046611865
1.81739979116179	0.953472859951475
1.8236293218717	0.950383454212506
1.8297756150632	0.947309346815949
1.83590557362639	0.944170428857849
1.84208592589834	0.940888091945556
1.84838211209319	0.937387161578987
1.85485712295582	0.933597584616151
1.86157031505343	0.929455832064651
1.86857623031892	0.924905993004566
1.87592344985612	0.919900550185842
1.88365351346619	0.914400842082571
1.89179993674921	0.908377229299993
1.90038735690446	0.901808994661495
1.90943083647429	0.894684015591049
1.91893535126871	0.886998254203584
1.92889548463726	0.878755114600452
1.93929534523033	0.869964718152267
1.95010871956327	0.860643146085267
1.96129946424569	0.850811694648658
1.97282213587866	0.84049618182808
1.98462284958299	0.82972633638715
1.99664035014793	0.818535290451694
2.00880727312401	0.80695918644607
2.02105156706696	0.795036898527541
2.03329804279157	0.782809858328164
2.04547001111435	0.77032196536705
2.05749096731639	0.757619554453142
2.06928627857008	0.744751386200965
2.08078482992952	0.731768622776245
2.09192058522024	0.718724749411743
2.10263402126947	0.705675403201478
2.11287339733216	0.692678074181433
2.1225958261868	0.679791649597521
2.13176811904948	0.667075780285909
2.14036738300045	0.654590057875812
2.14838135681991	0.64239300260604
2.15580847875086	0.630540873386638
2.1626576874947	0.619086323750378
2.16894796544492	0.608076938918372
2.17470764052127	0.5975536997486
2.17997346974441	0.587549428278703
2.18478953367023	0.578087276408713
2.189205975797	0.569179323574062
2.1932776249138	0.560825350718415
2.19706254096468	0.553011856295859
2.20062052629146	0.545711375351669
2.2040116440685	0.538882155027851
2.20729478438056	0.532468229329234
2.21052631578947	0.526399923014285
2.21375885649958	0.520594799507435
2.2170401945145	0.514959051332463
2.22041238065895	0.509389314384315
2.22391101222426	0.503774870086801
2.2275647185053	0.498000182847157
2.23139485286001	0.491947704930122
2.23541538936952	0.485500867612002
2.23963301592796	0.478547166851122
2.24404740985121	0.470981244243968
2.24865167704508	0.462707860128584
2.25343293156721	0.453644655615327
2.25837298917141	0.443724604187473
2.26344914621935	0.432898061281374
2.26863501422138	0.421134331730378
2.27390138022711	0.408422689788268
2.27921706428762	0.394772804144487
2.28454974717854	0.380214540288819
2.28986674439773	0.364797134059888
2.29513570599576	0.348587752427933
2.30032522590166	0.331669479681916
2.30540534889575	0.314138788367169
2.31034796807127	0.296102573727374
2.31512711033217	0.277674847274054
2.3197191120153	0.258973198754307
2.32410269093416	0.24011514564399
2.32825892486973	0.221214494927808
2.33217114965514	0.202377843065179
2.33582479241813	0.183701336575937
2.33920715719125	0.165267807682527
2.34230718093986	0.147144387159282
2.34511517809037	0.129380680374871
2.3476225908972	0.112007573033639
2.3498217615255	0.0950367110192137
2.35170573963613	0.0784606748195873
2.35326813664824	0.0622538441427295
2.35450303485055	0.0463739234341628
2.35540495627356	0.0307640750091783
2.35596889286719	0.0153555843106958
2.35619039619549	7.09622350325567e-05
2.35606572170293	-0.0151726267270521
2.35559201975216	-0.0304597339904583
2.35476756319371	-0.0458729252166263
2.35359199929592	-0.0614891416742245
2.35206661250583	-0.0773762568892621
2.35019458377345	-0.0935899541146855
2.34798123206739	-0.110171038819892
2.34543422423035	-0.127143284893923
2.3425637404323	-0.144511894142397
2.33938258411803	-0.162262626643117
2.3359062274356	-0.180361635422921
2.33215278557701	-0.198756013620582
2.32814291615391	-0.217375036742665
2.32389964255505	-0.23613205774459
2.31944810307028	-0.254926989392866
2.31481523030348	-0.273649287539257
2.31002936792615	-0.292181331320955
2.30511983404888	-0.310402082526965
2.30011644232751	-0.328190896926886
2.29504899331396	-0.345431355566353
2.28994674946429	-0.362014984039461
2.28483790760949	-0.377844732517551
2.27974908257895	-0.392838098632349
2.27470481506445	-0.406929788796995
2.26972711576759	-0.420073830665198
2.26483505644415	-0.432245069508847
2.2600444167195	-0.443440003565254
2.25536739358487	-0.453676937019328
2.25081237838468	-0.462995453354336
2.24638380396563	-0.471455235431374
2.24208206256885	-0.479134280973398
2.23790349309422	-0.486126582326212
2.23384043462637	-0.492539356728529
2.22988134164838	-0.498489927245886
2.22601095523005	-0.504102364547699
2.22221052369293	-0.509504005527206
2.21845806583664	-0.514821966239688
2.21472866975398	-0.520179763792629
2.21099482054189	-0.525694154854875
2.20722675079105	-0.531472287707882
2.20339280855364	-0.53760925072767
2.19945983848115	-0.544186083466023
2.19539357291792	-0.551268297791537
2.19115903085249	-0.558904936616517
2.18672092369068	-0.567128177368705
2.18204406774499	-0.575953467362195
2.1770938040679	-0.585380159344007
2.17183642673502	-0.59539259844535
2.16623962086352	-0.605961597165853
2.16027291150622	-0.61704622337076
2.1539081240812	-0.628595817961924
2.1471198561904	-0.640552154128726
2.13988595957491	-0.652851648981118
2.13218802959513	-0.665427540851267
2.12401189806939	-0.678211951415734
2.11534812363062	-0.691137760697408
2.10619247204934	-0.704140234499152
2.09654637731452	-0.717158357347931
2.08641737275376	-0.730135838966555
2.07581948020335	-0.743021777973656
2.06477354429235	-0.755770982259751
2.05330749835925	-0.768343960629959
2.04145654843778	-0.78070661421537
2.02926326217592	-0.792829668275138
2.01677755051603	-0.804687894869318
2.00405653146928	-0.816259184115186
1.99116426734923	-0.827523526105296
1.97817136934705	-0.838461966951363
1.96515446627606	-0.849055600843611
1.952195537606	-0.859284655629113
1.93938111445074	-0.869127722483697
1.92680135585717	-0.878561171156237
1.91454901144744	-0.88755878146615
1.9027182850652	-0.896091609766991
1.89140361744324	-0.904128096526012
1.8806984089217	-0.911634408603779
1.87069370578887	-0.918574997832248
1.86147687579036	-0.924913346632195
1.85313029967229	-0.930612862170588
1.84573010622807	-0.935637873344593
1.83934497816632	-0.939954680002915
1.83403505519423	-0.943532601478172
1.8298509590284	-0.946344971788302
1.82683296264076	-0.948370031731489
1.82501032298294	-0.949591673389541
1.8244007927933	-0.95


==> pseudoa010-3.tsv <==
nan	nan


==> pseudoa010-4.tsv <==
1.8244007927933	-0.95
1.68421052631579	-1.0325753652971
1.42105263157895	-1.11449769402233
1.15789473684211	-1.12497189240415
0.894736842105263	-1.06526205395212
0.694584984332524	-0.95
0.631578947368421	-0.914772466084648
0.408071945363385	-0.675
0.368421052631579	-0.611491559943243
0.267003475686134	-0.4
0.206446144853947	-0.125
0.206446144853947	0.125
0.267003475686134	0.4
0.368421052631579	0.611491559943243
0.408071945363385	0.675
0.631578947368421	0.914772466084648
0.694584984332524	0.95
0.894736842105263	1.06526205395212
1.15789473684211	1.12497189240415
1.42105263157895	1.11449769402233
1.68421052631579	1.0325753652971
1.8244007927933	0.95
1.94736842105263	0.863022254538351
2.12610136401733	0.675
2.21052631578947	0.526399923014285
2.27721993912159	0.4
2.34577052396246	0.125
2.34577052396246	-0.125
2.27721993912159	-0.4
2.21052631578947	-0.526399923014285
2.12610136401733	-0.675
1.94736842105263	-0.863022254538351
1.8244007927933	-0.95


==> pseudoa030-1.tsv <==
-8.5	7
1.48968830908086	-0.125
1.42105263157895	-0.185878066421526
1.30006605562212	-0.125
1.30006605562212	0.125
1.42105263157895	0.185878066421526
1.48968830908086	0.125
1.48968830908086	-0.125
-8	9
1.60462913464072	-0.125
1.42105263157895	-0.287827598613184
1.15789473684211	-0.172896542296528
1.11824166308597	-0.125
1.11824166308597	0.125
1.15789473684211	0.172896542296528
1.42105263157895	0.287827598613184
1.60462913464072	0.125
1.60462913464072	-0.125
-7.5	11
1.74525980146345	-0.125
1.68421052631579	-0.211300029352295
1.42105263157895	-0.389777130804842
1.15789473684211	-0.333460631832955
0.985312241050516	-0.125
0.985312241050516	0.125
1.15789473684211	0.333460631832955
1.42105263157895	0.389777130804842
1.68421052631579	0.211300029352295
1.74525980146345	0.125
1.74525980146345	-0.125
-7	17
1.79656652161826	-0.4
1.68421052631579	-0.495208711704251
1.42105263157895	-0.587277777290689
1.15789473684211	-0.537020390289132
0.987747230943563	-0.4
0.894736842105263	-0.262179286520327
0.827175239341694	-0.125
0.827175239341694	0.125
0.894736842105263	0.262179286520327
0.987747230943563	0.4
1.15789473684211	0.537020390289132
1.42105263157895	0.587277777290689
1.68421052631579	0.495208711704251
1.79656652161826	0.4
1.94370907834291	0.125
1.94370907834291	-0.125
1.79656652161826	-0.4
-6.5	27
1.9361174219863	-0.675
1.68421052631579	-0.817450687975212
1.42105263157895	-0.859968036941086
1.15789473684211	-0.813709272190307
0.931048042488633	-0.675
0.894736842105263	-0.650774858751871
0.695885933097269	-0.4
0.631578947368421	-0.19671627231272
0.60936012162806	-0.125
0.60936012162806	0.125
0.631578947368421	0.19671627231272
0.695885933097269	0.4
0.894736842105263	0.650774858751871
0.931048042488633	0.675
1.15789473684211	0.813709272190307
1.42105263157895	0.859968036941086
1.68421052631579	0.817450687975212
1.9361174219863	0.675
1.94736842105263	0.666881643198352
2.17176180760848	0.4
2.21052631578947	0.280396436515224
2.26375409159308	0.125
2.26375409159308	-0.125
2.21052631578947	-0.280396436515224
2.17176180760848	-0.4
1.94736842105263	-0.666881643198352
1.9361174219863	-0.675
-6	41
1.82639408341766	-1.225
1.68421052631579	-1.26362559542447
1.42105263157895	-1.27421475093862
1.18568486033908	-1.225
1.15789473684211	-1.22029018230457
0.894736842105263	-1.10694561868764
0.704178617473238	-0.95
0.631578947368421	-0.881024467981838
0.484060353281543	-0.675
0.368421052631579	-0.400239455451266
0.368332081791074	-0.4
0.313021204960024	-0.125
0.313021204960024	0.125
0.368332081791074	0.4
0.368421052631579	0.400239455451266
0.484060353281543	0.675
0.631578947368421	0.881024467981838
0.704178617473238	0.95
0.894736842105263	1.10694561868764
1.15789473684211	1.22029018230457
1.18568486033908	1.225
1.42105263157895	1.27421475093862
1.68421052631579	1.26362559542447
1.82639408341766	1.225
1.94736842105263	1.19327792887125
2.21052631578947	1.05285977186875
2.33646176507444	0.95
2.47368421052632	0.800128089148802
2.56762375281022	0.675
2.69427883084625	0.4
2.73684210526316	0.182260531552545
2.74928733069451	0.125
2.74928733069451	-0.125
2.73684210526316	-0.182260531552545
2.69427883084625	-0.4
2.56762375281022	-0.675
2.47368421052632	-0.800128089148802
2.33646176507444	-0.95
2.21052631578947	-1.05285977186875
1.94736842105263	-1.19327792887125
1.82639408341766	-1.225
-5.5	16
0.510914943196212	-1.5
0.368421052631579	-1.35570990523452
0.273808733574066	-1.225
0.122242696628386	-0.95
0.105263157894737	-0.907465963198893
0.0257528166229951	-0.675
-0.0298256347341816	-0.4
-0.0541462779359834	-0.125
-0.0541462779359834	0.125
-0.0298256347341816	0.4
0.0257528166229951	0.675
0.105263157894737	0.907465963198893
0.122242696628386	0.95
0.273808733574066	1.225
0.368421052631579	1.35570990523452
0.510914943196212	1.5
-5.5	2
3	-1.35272605098656
2.84578058912917	-1.5
-5.5	2
2.84578058912917	1.5
3	1.35272605098656
-5	14
-0.383945325207336	-1.5
-0.421052631578947	-1.34654243890459
-0.446933345147707	-1.225
-0.47713079981864	-0.95
-0.481938421041828	-0.675
-0.473347110359934	-0.4
-0.464746620512083	-0.125
-0.464746620512083	0.125
-0.473347110359934	0.4
-0.481938421041828	0.675
-0.47713079981864	0.95
-0.446933345147707	1.225
-0.421052631578947	1.34654243890459
-0.383945325207336	1.5
-4.5	16
-1.45346698429951	-1.5
-1.36179479871576	-1.225
-1.21669302981016	-0.95
-1.21052631578947	-0.942900405812428
-1.06918126706939	-0.675
-0.947368421052632	-0.451060855404771
-0.929320413426031	-0.4
-0.852307227312885	-0.125
-0.852307227312885	0.125
-0.929320413426031	0.4
-0.947368421052632	0.451060855404771
-1.06918126706939	0.675
-1.21052631578947	0.942900405812428
-1.21669302981016	0.95
-1.36179479871576	1.225
-1.45346698429951	1.5
-4	11
-1.81429465247936	-0.125
-1.73684210526316	-0.192313925768515
-1.47368421052632	-0.335161787327418
-1.21052631578947	-0.225717416931879
-1.14402879205778	-0.125
-1.14402879205778	0.125
-1.21052631578947	0.225717416931879
-1.47368421052632	0.335161787327418
-1.73684210526316	0.192313925768515
-1.81429465247936	0.125
-1.81429465247936	-0.125


==> pseudoa030-2.tsv <==
nan	nan
1.82639408341766	-1.225
1.82531175099724	-1.22528933521557
1.82208583174041	-1.22615393348043
1.81677848699584	-1.22758339865781
1.8094898066209	-1.22955984592839
1.80035275779327	-1.23205714033294
1.78952653518393	-1.23503997547866
1.77718870483829	-1.23846292332502
1.76352660595768	-1.24226960469257
1.74872851959445	-1.24639213667548
1.73297512836722	-1.25075100664371
1.71643177564749	-1.2552555030772
1.69924198699869	-1.25980480209298
1.68152264340864	-1.26428976708875
1.66336109907906	-1.26859547007359
1.64481442161666	-1.27260439021328
1.62591080587585	-1.27620019149475
1.60665308160973	-1.27927193096155
1.58702410698543	-1.28171850533799
1.56699372229878	-1.28345311033945
1.54652683775094	-1.28440746627934
1.52559215189047	-1.28453555767734
1.50417094799776	-1.28381664448466
1.48226539749735	-1.28225732829896
1.45990581392267	-1.27989249754955
1.43715634771752	-1.27678502910812
1.41411868912535	-1.27302418725723
1.39093344977541	-1.26872273084699
1.36777901799838	-1.2640128117022
1.34486782183846	-1.25904081756395
1.32244007973622	-1.25396137673062
1.30075526401589	-1.24893079505492
1.28008163864154	-1.24410023555498
1.26068435260946	-1.23960897387857
1.24281266700627	-1.23557806744994
1.22668696154501	-1.23210476164516
1.21248620113539	-1.22925792324615
1.2003365423136	-1.22707474132061
1.19030172258272	-1.22555887122523
1.18237580424117	-1.22468012220709
1.17647874130846	-1.22437570736269
1.17245510860269	-1.22455299123726
1.17007618224656	-1.22509359001014
1.16904539837381	-1.22585860678248
1.16900704981282	-1.22669472430659
1.16955791759002	-1.22744083321318
1.17026138363862	-1.22793484811749
1.17066344095693	-1.22802035851786
1.17030991448359	-1.2275527765211
1.16876413563764	-1.22640467825764
1.16562427965757	-1.22447008828846
1.16053957955787	-1.2216675231542
1.15322467373514	-1.21794168736161
1.14347142405748	-1.21326379775991
1.13115765384619	-1.20763059527213
1.1162523950136	-1.20106218109789
1.09881739386357	-1.19359888284863
1.07900479775884	-1.18529741025272
1.0570511214476	-1.17622659658266
1.03326776356595	-1.16646303841616
1.00802850220117	-1.15608694162027
0.98175453561987	-1.14517845577368
0.954897743639348	-1.13381473420926
0.927922921393473	-1.12206789534408
0.901289776861667	-1.11000398696414
0.875435484814911	-1.09768297352812
0.850758553061499	-1.08515968282093
0.827604684249416	-1.07248556814288
0.806255212002013	-1.05971107127336
0.786918559407128	-1.04688831483066
0.769725017701814	-1.0340738146772
0.754724981160356	-1.02133088689469
0.741890608966415	-1.00873143142719
0.731120724560755	-0.996356806110416
0.722248615565232	-0.984297559249445
0.715052270074837	-0.972651863413325
0.709266483921529	-0.961522583509937
0.704596203040791	-0.951013013125205
0.700730428241153	-0.941221418300307
0.697356007617294	-0.932234630596115
0.694170673855047	-0.924121024550824
0.690894747278395	-0.916923291876419
0.68728101659921	-0.910651480090497
0.683122422493482	-0.905276791987098
0.678257297827114	-0.900726641108461
0.672572055379587	-0.896881425590177
0.666001351756973	-0.893573418683531
0.658525887450883	-0.890588081100432
0.650168120799703	-0.887667982129102
0.64098627193005	-0.884519378971975
0.631067066773542	-0.880821354110293
0.620517717571977	-0.876237256890334
0.609457653102619	-0.870428046735878
0.598010499042352	-0.863067000303336
0.586296767962677	-0.853855131978685
0.574427652464953	-0.842536593917204
0.562500228332608	-0.828913274506436
0.550594272782229	-0.812857807055353
0.538770792186903	-0.794324235939037
0.527072240670173	-0.773355665313054
0.5155243023951	-0.750088333429725
0.504139012510675	-0.724751708791688
0.492918910168345	-0.697664385989051
0.48186185636596	-0.66922576039485
0.470966112926803	-0.639903671865905
0.460235268543093	-0.610218417273342
0.449682613832376	-0.580723728844501
0.43933460855106	-0.551985489036878
0.429233147797034	-0.524559093020893
0.419436416225903	-0.498966468363059
0.410018214950848	-0.475673811724183
0.401065749071936	-0.455071100279085
0.392675968431857	-0.437454379775573
0.384950653894553	-0.42301172315951
0.377990530155685	-0.411813597791184
0.371888758422244	-0.403808182401374
0.366724213792539	-0.398821946346261
0.362554979579971	-0.396565554558193
0.359412492295968	-0.396644904309996
0.357296746178734	-0.398576847642593
0.356172916185628	-0.401808919159674
0.355969685877727	-0.405742185259717
0.35657947554966	-0.409756168750541
0.357860661326285	-0.413234691165856
0.359641763605774	-0.415591420451846
0.361727469509983	-0.416293917590459
0.36390624537543	-0.414885042619355
0.365959198019691	-0.411000705642824
0.367669763205865	-0.404383125956975
0.368833741158797	-0.394888983668841
0.369269165746731	-0.382492102112625
0.368825488239628	-0.367280573065326
0.367391579091837	-0.349448516181066
0.364902101118584	-0.32928293471157
0.361341882373531	-0.307146377309087
0.356748013225562	-0.283456327460288
0.351209504620048	-0.258662406615107
0.344864467408731	-0.233222585504568
0.337894899447787	-0.207579644539766
0.330519291142513	-0.182139105844009
0.322983374614625	-0.157249777093156
0.315549440510259	-0.133187905020715
0.308484724286682	-0.110145741476584
0.302049416347751	-0.0882250874325406
0.296484874711544	-0.06743611272973
0.292002613554491	-0.0477014657451533
0.288774606128052	-0.0288654025103134
0.286925377902426	-0.01070739425829
0.286526278554565	0.00704056966958699
0.287592214094207	0.0246739671955425
0.290080998590499	0.0424941490814828
0.293895354972009	0.0607863845798976
0.298887463002679	0.0797987897542409
0.304865826628892	0.0997233371462432
0.311604118990025	0.120680037031467
0.318851567376603	0.142705213113471
0.326344367230625	0.165744577880422
0.333817567609119	0.18965155640392
0.341016852650234	0.214191025613251
0.347709655229882	0.239048343926271
0.353695079342788	0.263843259048947
0.358812174433557	0.288148015025505
0.362946194204269	0.31150874744233
0.366032579422675	0.333469070471843
0.368058523132135	0.353594631135089
0.369062101018758	0.371497341717661
0.369129072885273	0.386858004281851
0.368387576702817	0.399446111711546
0.367001038526638	0.409135744179906
0.365159704436846	0.415916671447257
0.363071260448477	0.419900010078023
0.360951040172007	0.421318058133623
0.359012326485868	0.420518223955224
0.357457232705302	0.417951265030648
0.356468602287442	0.414154342117909
0.356203296982702	0.409729657807024
0.35678715572444	0.405319673921187
0.35831180561293	0.401580077025794
0.360833397944415	0.399151776926202
0.364373232557773	0.398633273605753
0.368920129015324	0.400554711203454
0.374434309148886	0.405354854488331
0.380852477462403	0.413362078421207
0.388093728004832	0.424780262544191
0.396065871636952	0.439680239589287
0.404671767784767	0.457997174511987
0.413815260030038	0.479533960290806
0.423406354017658	0.503970425187135
0.433365336571023	0.530877867582314
0.443625612792357	0.559738183025544
0.454135128480011	0.589966636209988
0.464856342893873	0.620937168527215
0.475764815816401	0.65200902720864
0.486846567002091	0.682553459352251
0.498094449777329	0.711979234588683
0.50950384865195	0.739755841705342
0.521068059145712	0.765433342023654
0.532773733579349	0.788658047693785
0.544596777621345	0.809183415957242
0.556499058642032	0.826875798680517
0.568426239586457	0.841714946829042
0.580306983715332	0.853789428392265
0.592053690017666	0.863287362295323
0.603564821257653	0.870483087792734
0.614728782149208	0.875720568164257
0.625429200184127	0.879394460861503
0.635551362421831	0.881929867838618
0.644989474091359	0.88376180676441
0.653654334591272	0.885315416247057
0.661480977937554	0.886987829098668
0.668435801279691	0.889132522698902
0.674522708791017	0.892046792676016
0.679787829554541	0.895962805236658
0.684322425977522	0.901042475631202
0.688263691234903	0.90737620715815
0.691793236331009	0.914985318484482
0.695133184455712	0.923827797920093
0.698539916342623	0.933806861410731
0.702295638650484	0.944781664417104
0.706698071068037	0.956579432373232
0.712048660088577	0.969008233468169
0.718639821902476	0.981869621900913
0.726741788138796	0.994970427785713
0.736589671916481	1.00813305739514
0.748371384895107	1.02120378816285
0.762217017362291	1.03405868885047
0.778190243133103	1.04660695730649
0.796282231101777	1.05879163642356
0.816408439192094	1.07058783324121
0.838408539125863	1.08199871712318
0.862049577962175	1.09304970203814
0.887032331707324	1.10378131814086
0.913000654915572	1.11424134387909
0.939553485674824	1.12447679864272
0.966259035008371	1.13452638667436
0.992670580181792	1.14441393697681
1.01834319834016	1.15414330481873
1.04285072467386	1.16369509357998
1.06580220075102	1.1730254280621
1.08685709490736	1.1820668700993
1.10573862705028	1.19073142304961
1.12224461258953	1.19891543234247
1.13625535052167	1.20650606311939
1.14773821362998	1.21338893065029
1.15674874783812	1.21945638084316
1.16342824569124	1.22461587132897
1.16799791801282	1.22879789093094
1.1707499402427	1.23196287740747
1.17203578839788	1.23410664873076
1.17225239734466	1.23526394841696
1.17182676552984	1.23550981541551
1.17119969124397	1.23495861723297
1.17080935319704	1.23376072372
1.17107544168286	1.23209694011799
1.17238450662994	1.23017095326812
1.1750771178006	1.22820016642502
1.17943733426597	1.22640539880739
1.18568486033908	1.225
1.1939701297177	1.22417897228557
1.20437241570613	1.22410870340794
1.21690092041671	1.22491788754387
1.23149865711081	1.2266901547245
1.24804881420854	1.22945884178794
1.26638318307335	1.23320422600995
1.28629214946337	1.23785341207933
1.30753569419564	1.24328292130546
1.32985482423071	1.24932388672156
1.35298286158201	1.25576961709833
1.37665605309486	1.26238516454281
1.40062302659414	1.26891842134961
1.42465270415728	1.27511218802282
1.44854038617696	1.28071660040757
1.47211183442653	1.28550128251717
1.49522530200441	1.28926660397585
1.51777157612636	1.291853466236
1.53967220977567	1.29315111731392
1.56087621428822	1.29310259653154
1.58135556198893	1.29170753309048
1.60109990209572	1.28902215861024
1.62011092169333	1.28515653671653
1.63839678554576	1.28026915476275
1.65596706426912	1.27455915633145
1.67282851180683	1.26825661134602
1.68898198347293	1.26161131737813
1.7044206994567	1.2548806962261
1.71912996092142	1.24831739068033
1.73308832259397	1.24215717581519
1.74627012321163	1.23660777706641
1.7586491794696	1.23183913534585
1.77020336587606	1.22797558063715
1.78091973710887	1.22509027438787
1.79079980500333	1.22320216314365
1.79986456186924	1.22227555760817
1.80815884674391	1.22222231943867
1.81575468128177	1.2229065094328
1.82275325566227	1.22415123185928
1.82928531920605	1.22574730641365
1.83550982117384	1.22746331658781
1.8416107493655	1.22905652488886
1.84779222184354	1.23028411374614
1.85427199422247	1.23091420707448
1.8612736453247	1.23073615083139
1.86901779176617	1.22956957963674
1.87771275201628	1.22727186747958
1.88754512843947	1.22374364952519
1.89867079872002	1.21893220405787
1.91120680420833	1.21283259313132
1.92522459188193	1.20548657181293
1.94074501004965	1.19697938335641
1.95773537833059	1.18743465595504
1.97610885378722	1.17700770129619
1.99572620244359	1.16587758219814
2.01639996464423	1.1542383634308
2.03790088018026	1.1422899847994
2.05996632135359	1.13022919827304
2.08231037550558	1.11824099207959
2.10463512880181	1.10649088604158
2.1266426351892	1.09511842669307
2.1480470122498	1.08423214134292
2.16858609166151	1.07390613121306
2.18803206715338	1.06417839936736
2.20620062669338	1.05505092370774
2.22295812612818	1.04649140304402
2.23822645515067	1.03843652896818
2.25198535860331	1.0307965712675
2.26427210103573	1.02346101249365
2.27517849372743	1.01630492989373
2.28484543429614	1.00919580120434
2.29345523276768	1.00200040498906
2.30122210815789	0.994591495658357
2.30838133047278	0.986853956747302
2.31517754982362	0.978690171552199
2.3218528935732	0.970024395508858
2.32863542200756	0.960805967101596
2.3357285124312	0.951011250852431
2.34330169185659	0.940644264292629
2.35148336216304	0.929735998148971
2.3603557626869	0.918342492932784
2.3699523988068	0.90654178370329
2.38025803725177	0.894429866406646
2.39121123623002	0.882115872735679
2.40270924794417	0.869716665232465
2.41461500940683	0.857351080115944
2.42676583100905	0.845134052193778
2.43898330653963	0.83317085466963
2.45108390772967	0.821551677393756
2.46288969401359	0.810346751012485
2.47423856568032	0.799602202540063
2.48499351599888	0.789336801130167
2.49505039373566	0.779539722272845
2.50434376874567	0.770169425237733
2.5128505956978	0.761153703198896
2.52059148906847	0.752390928897889
2.52762955007719	0.743752481640007
2.5340668165264	0.735086304528373
2.54003853269966	0.726221504748092
2.54570555194609	0.716973875049637
2.55124528329223	0.707152182013624
2.55684167022026	0.696565036934958
2.56267474064369	0.685028139043413
2.56891028947182	0.672371659154197
2.57569024786298	0.658447515647722
2.58312425676188	0.643136284868918
2.59128289857081	0.626353485545203
2.60019295321669	0.608054982494064
2.60983493809159	0.588241269412971
2.620143071007	0.566960414367398
2.63100766775726	0.544309484857588
2.64227985784638	0.520434311813289
2.65377838011906	0.495527502867349
2.66529811083634	0.469824673657009
2.67661988585712	0.443598930083871
2.68752111076782	0.41715370236227
2.69778661155856	0.390814100828323
2.70721916589436	0.364917031070573
2.71564917177722	0.339800368965131
2.72294295551196	0.315791551558676
2.72900929195483	0.293195984417202
2.73380380327068	0.272285697255477
2.73733101292254	0.253288694988266
2.73964395355002	0.236379448960713
2.74084135435326	0.221670951877858
2.74106255893467	0.209208719525526
2.7404804417095	0.198967063305562
2.7392926938703	0.190847881367492
2.73771193313566	0.184682125086423
2.73595515082932	0.180233995044291
2.73423304218303	0.177207810491465
2.7327397695203	0.175257383060121
2.73164368304272	0.173997614226905
2.73107947169494	0.17301793180867
2.73114213984445	0.171897088676392
2.73188310836839	0.170218771616794
2.73330862634085	0.167587414011372
2.73538055779315	0.163643576085154
2.73801948338081	0.158078253243993
2.74110993577383	0.150645497648605
2.7445074765223	0.141172790578837
2.74804722682701	0.129568681925114
2.75155339001512	0.11582731561793
2.75484925343388	0.100029582078429
2.75776713448337	0.082340775896155
2.76015774073944	0.063004783117475
2.76189844721113	0.0423349713703123
2.76290005291869	0.0207021008656602
2.76311166098969	-0.00148029157434304
2.76252342698561	-0.0237724662513901
2.76116703386398	-0.0457263485604717
2.7591138728491	-0.0669039608456717
2.75647103116595	-0.0868956520425508
2.75337530369797	-0.10533735651154
2.74998555008001	-0.121926144901508
2.746473806078	-0.136433394350878
2.74301562379274	-0.148715000383431
2.73978015585657	-0.158718174574215
2.7369205122882	-0.166484515239804
2.73456490437985	-0.172149196776229
2.73280904871069	-0.175936289780556
2.7317102383252	-0.178150391254128
2.73128340078379	-0.179164904407189
2.73149935879354	-0.179407453542347
2.73228539392461	-0.179343044480695
2.73352809355288	-0.179455679241914
2.735078341936	-0.180229200649705
2.73675820445034	-0.182128175098789
2.7383693553135	-0.185579618374922
2.73970261871299	-0.190956330319559
2.74054813531282	-0.198562531094401
2.74070563359099	-0.208622388224998
2.73999428001528	-0.221271894299728
2.73826160392048	-0.236554406169115
2.73539104091354	-0.254419994626743
2.73130771015348	-0.274728586320048
2.72598213216141	-0.297256714710724
2.71943170012262	-0.321707541798482
2.71171983339185	-0.34772367404518
2.70295286107283	-0.374902180654169
2.69327479992096	-0.402811135109403
2.68286029838561	-0.431006945339593
2.6719061118114	-0.459051716202428
2.66062154786568	-0.486529900732235
2.64921837237307	-0.513063542692708
2.63790069133905	-0.538325489807405
2.62685532379095	-0.562050060581671
2.61624315230649	-0.584040772661565
2.60619188526839	-0.604174881048231
2.59679058980767	-0.622404623424633
2.58808626105197	-0.638755220288208
2.58008258658708	-0.653319822499345
2.57274095055626	-0.66625173161702
2.56598360553095	-0.677754333059084
2.55969882823083	-0.688069273721656
2.55374777315012	-0.697463480433027
2.54797265141737	-0.706215651062523
2.54220579522313	-0.714602855252152
2.53627912429486	-0.722887857045613
2.5300335123711	-0.731307719019983
2.52332755929233	-0.740064170035204
2.51604530768695	-0.749316120671662
2.50810250045829	-0.759174596977383
2.49945105331182	-0.769700240060857
2.49008151127318	-0.780903392437528
2.48002336455882	-0.79274666798761
2.46934321170944	-0.805149786761692
2.45814087071997	-0.817996353985571
2.4465436461493	-0.831142178986906
2.43469905633083	-0.844424667926853
2.42276640489239	-0.857672786569766
2.41090764074674	-0.870717077040987
2.39927798750702	-0.88339922553502
2.38801683510407	-0.895580714956208
2.37723937272486	-0.90715015508962
2.36702940386443	-0.918028959718952
2.35743372337403	-0.928175130945524
2.34845835613702	-0.93758501106155
2.34006686164063	-0.946292966606617
2.33218080322253	-0.95436907252903
2.32468237064051	-0.961914961698966
2.31741903553446	-0.969058091804813
2.31021001692889	-0.97594475395581
2.3028542433872	-0.982732201957187
2.29513942435768	-0.989580315991093
2.28685178934102	-0.996643228113256
2.27778602239018	-1.00406132939392
2.26775491255464	-1.01195405055411
2.25659825836603	-1.02041376140068
2.24419060522789	-1.02950107192483
2.23044745631693	-1.03924174298392
2.2153296769505	-1.04962533094665
2.19884590506274	-1.06060560278644
2.1810528815374	-1.07210267021558
2.16205371834912	-1.08400670782805
2.14199422433277	-1.09618304483403
2.1210575026687	-1.10847835631959
2.09945711602226	-1.1207276309131
2.07742918058757	-1.13276155939295
2.05522379584536	-1.14441397439522
2.0330962405103	-1.15552897535694
2.01129836594999	-1.16596739465641
1.99007059655914	-1.1756122992377
1.96963490362014	-1.18437327471321
1.95018905763703	-1.19218930325703
1.93190238752542	-1.19903011924634
1.91491318767847	-1.20489600394479
1.89932782065089	-1.20981605874136
1.88522146912694	-1.21384507175818
1.87264040108225	-1.21705916140625
1.86160553145673	-1.21955043943412
1.85211699653821	-1.22142098242098
1.84415940716105	-1.22277643237592
1.83770741635044	-1.22371956270331
1.83273122770343	-1.22434414464342
1.82920168294069	-1.22472943156433
1.82709459986041	-1.22493554512021
1.82639408341766	-1.225


==> pseudoa030-3.tsv <==
nan	nan


==> pseudoa030-4.tsv <==
1.82639408341766	-1.225
1.68421052631579	-1.26362559542447
1.42105263157895	-1.27421475093862
1.18568486033908	-1.225
1.15789473684211	-1.22029018230457
0.894736842105263	-1.10694561868764
0.704178617473238	-0.95
0.631578947368421	-0.881024467981838
0.484060353281543	-0.675
0.368421052631579	-0.400239455451266
0.368332081791074	-0.4
0.313021204960024	-0.125
0.313021204960024	0.125
0.368332081791074	0.4
0.368421052631579	0.400239455451266
0.484060353281543	0.675
0.631578947368421	0.881024467981838
0.704178617473238	0.95
0.894736842105263	1.10694561868764
1.15789473684211	1.22029018230457
1.18568486033908	1.225
1.42105263157895	1.27421475093862
1.68421052631579	1.26362559542447
1.82639408341766	1.225
1.94736842105263	1.19327792887125
2.21052631578947	1.05285977186875
2.33646176507444	0.95
2.47368421052632	0.800128089148802
2.56762375281022	0.675
2.69427883084625	0.4
2.73684210526316	0.182260531552545
2.74928733069451	0.125
2.74928733069451	-0.125
2.73684210526316	-0.182260531552545
2.69427883084625	-0.4
2.56762375281022	-0.675
2.47368421052632	-0.800128089148802
2.33646176507444	-0.95
2.21052631578947	-1.05285977186875
1.94736842105263	-1.19327792887125
1.82639408341766	-1.225

